Performance Tuning and Scaling Enterprise Blockchain Applications

Blockchain scalability can be complicated and costly. As enterprises begin to adopt blockchain technology to solve business problems, there are valid concerns if blockchain applications can support the transactional demands of production systems. In fact, the multiple distributed components and protocols that underlie blockchain applications makes performance optimization a non-trivial task. Blockchain performance optimization and scalability require a methodology to reduce complexity and cost. Furthermore, existing performance results often lack the requirements, load, and infrastructure of a production application. In this paper, we first develop a methodical approach to performance tuning enterprise blockchain applications to increase performance and transaction capacity. The methodology is applied to an enterprise blockchain-based application (leveraging Hyperledger Fabric) for performance tuning and optimization with the goal of bridging the gap between laboratory and production deployed system performance. We then present extensive results and analysis of our performance testing for on-premise and cloud deployments, in which we were able to scale the application from 30 to 3000 TPS without forking the Hyperledger Fabric source code and maintaining a reasonable infrastructure footprint. We also provide blockchain application and platform recommendations for performance improvement.

==> Data/2nodes_ulzkvd20_CP_cpu.csv <==
,CPU
1,0.1875
2,0.2125
3,6.175
4,21.59375
5,22.03125
6,21.48125
7,21.45625
8,20.33125
9,19.99375
10,20.48180728
11,20.20558223
12,20.10625
13,19.11875
14,17.83125
15,17.7875
16,20.03125
17,20.03125
18,21.70625
19,20.68125
20,20.4625
21,20.08125
22,19.66875
23,19.83125
24,20.45
25,20.5
26,20.0125
27,19.25
28,20.4
29,19.96875
30,20.06875
31,18.1875
32,18.3375
33,20.4375
34,17.89375
35,6.249999999
36,11.9125
37,17.0125
38,18.18125
39,16.5
40,16.95625
41,18.58125
42,16.175
43,18.075
44,16.0625
45,17.76447355
46,15.38528853
47,17.8375
48,17.56875
49,17.1625
50,18.625
51,17.14375
52,16.86875
53,15.61875
54,18
55,16.65625
56,13.85
57,3.6625


==> Data/2nodes_ulzkvkd1_EP_cpu.csv <==
,CPU
1,0.28125
2,2.434756525
3,27.3739874
4,26.9375
5,27.40625
6,26.95625
7,27.425
8,27.9
9,28.08125
10,26.91875
11,28.7125
12,28
13,29.03125
14,27.91875
15,27.45625
16,28.275
17,27.175
18,28.575
19,28.43125
20,28.08125
21,28.25
22,28.675
23,30.425
24,27.75
25,27.625
26,26.54375
27,28.49375
28,27.06875
29,27.2875
30,28.30625
31,28.6
32,28.35625
33,27.525
34,20.925
35,17.24375
36,17.6625
37,16.9125


==> Data/2nodes_ulzkvkd5_CP_cpu.csv <==
,CPU
1,0.26875
2,0.256249999
3,12.4375
4,15.95
5,15.90625
6,14.3
7,15.45625
8,15.15625
9,15.29235382
10,14.95747874
11,14.38125
12,14.36875
13,13.4125
14,13.48125
15,13.78125
16,15.36875
17,13.76875
18,15.35
19,15.99375
20,14.23125
21,14.2375
22,15.34375
23,14.71875
24,13.96875
25,15.40625
26,13.8625
27,14.94375
28,13.75
29,14.5125
30,15.2125
31,15.64375
32,13.44375
33,13.61875
34,10.4625
35,5.003249674
36,11.89118912
37,12.9875


==> Data/2nodes_ulzkvkd9_nodejs_cpu.csv <==
,2nodesCPU
1,0.14375
2,0.159984002
3,71.59715972
4,65.6875
5,71.6875
6,76.6625
7,75.05625
8,78.83125
9,81.15625
10,80.20625
11,80.3375
12,81.03125
13,80.9125
14,80
15,78.30625
16,76.71875
17,77.6
18,80.55
19,81.0125
20,79.90625
21,81.51875
22,80.86875
23,79.59375
24,80.45
25,79.74375
26,79.93125
27,78.35625
28,79.6625
29,79.81875
30,79.29375
31,80.775
32,78.3875
33,79.76875
34,46.7125
35,2.51875


==> Data/3nodes_ulzbcd11_nodejs_cpu.csv <==
,CPU
1,0.637500001
2,50.40625
3,42.2875
4,41.06875
5,45.15625
6,42.83125
7,51.1125
8,53.11875
9,56.84375
10,59.575
11,56.9875
12,63.4375
13,56.78125
14,58.125
15,60.8875
16,62.33125
17,63.31875
18,62
19,59.7625
20,58.3375
21,58.3375
22,57.2
23,63.2875
24,59.10625
25,56.475
26,60.325
27,63.39375
28,60.0375
29,56.425
30,59.0375
31,60.88125
32,60.01875
33,58.43125
34,59.60625
35,61.94755524
36,53.83288329
37,60.46875
38,58.91875
39,55.0625
40,56.03125
41,58.1875
42,58.975
43,43.65
44,11.275
45,2.5875


==> Data/3nodes_ulzkvkd2_EP_cpu.csv <==
,CPU
1,0.63125
2,20.19375
3,22.7375
4,23.54375
5,23.25
6,23.50625
7,24.5625
8,24.45625
9,25.33125
10,24.56875
11,26.11875
12,26.425
13,25.40625
14,25.7
15,25.41875
16,24.8125
17,27
18,27.16875
19,26.65
20,25.96875
21,24.725
22,26.73125
23,25.775
24,26.21875
25,26
26,26.54375
27,27.45
28,24.66875
29,27.475
30,26.7625
31,25.4875
32,27.35
33,26.6875
34,24.525
35,26.5875
36,26.44375
37,24.0375
38,26.15
39,25.2
40,25.3
41,23.73125
42,25.425
43,24.75625
44,17.29375
45,18.06875


==> Data/3nodes_ulzkvkd5_CP_cpu.csv <==
,CPU
1,0.25625
2,6.975
3,15.675
4,17.0875
5,16.3125
6,14.8875
7,15.86875
8,15.4875
9,15.4625
10,16.125
11,16.03125
12,16.63125
13,15.35625
14,15.9375
15,15.56875
16,15.675
17,15.6875
18,15.175
19,15.9375
20,15.01875
21,16.5625
22,16.08125
23,15.9
24,16.86875
25,18.00625
26,15.13125
27,15.94375
28,16.14375
29,17.15
30,16.30625
31,16.71875
32,15.85625
33,14.75
34,16.28125
35,16.1875
36,15.7625
37,15.79375
38,14.95625
39,16.26875
40,16.2375
41,16.68125
42,15.6
43,15.83125
44,11.04375
45,9.96875


==> Data/4nodes_ulzbcd12_EP_cpu.csv <==
,CPU
1,0.24375
2,13.29375
3,20.45625
4,21.23125
5,20.56875
6,21.18152739
7,19.59283713
8,22.14375
9,21.2125
10,21.6125
11,21.125
12,22.55625
13,21.20625
14,21.075
15,20.98125
16,22.48125
17,20.8
18,20.56875
19,22.3
20,23.375
21,22.7875
22,22.31875
23,24.85
24,23.14375
25,24.98125
26,24.19375
27,24.96875
28,24.48125
29,23.75625
30,24.4
31,24.5625
32,26.20625
33,25.56875
34,24.65
35,25.93125
36,23.725
37,24.75
38,26.59375
39,25.21875
40,24.9375
41,25.38125
42,25.875
43,25.33125
44,23.60138986
45,24.15491549
46,25.375
47,26.36361364
48,24.09865987
49,25.9375
50,24.93125
51,26.26875
52,25.40625
53,25.7625
54,25.79375
55,19.63125
56,15.60625
57,17
,14.61875
,16.8125
,15.24375
,16.41875
,15.6125
,14.775
,15.55
,15.375
,16.75
,14.65625
,15.625
,15.55
,15.5375
,14.70625
,14.99375
,16.6
,14.16875
,15.30625
,13.7125
,16.475
,16.7625
,14.1
,15.375
,14.21875
,13.80625
,16.54375
,15.45
,17.64375
,15.79375
,17.7
,15.36875
,16.6
,16.06875
,18.19375
,15.61875
,16.89375
,15.38125
,17.725
,15.89375
,16.9125
,16.14375
,17.1375
,15.74375
,16.83125
,15.2
,11.99375
,10.19375
,9.5
,10.80625
,9.96875
,10.0875
,9.28125
,11.675
,10.03125
,9.762499999
,12.4375
,9.20625
,10.25
,11.75625
,6.8375
,0.61875
,0.1625


==> Data/4nodes_ulzkvd10_nodejs_cpu.csv <==
,CPU
1,0.146264627
2,44.95
3,30.25
4,26.1125
5,25.41875
6,24.85126487
7,30.71182118
8,29.4375
9,30.86941306
10,33.84338434
11,30.81875
12,30.575
13,31.825
14,30.20625
15,33.5125
16,33.99375
17,33.3875
18,32.29375
19,41.13125
20,38.33125
21,41.89375
22,41.21875
23,45.675
24,46.48125
25,48.425
26,48.05625
27,45.40625
28,49.475
29,49.99375
30,47.95
31,48.74887511
32,47.60726073
33,49.7875
34,49.125
35,48.73125
36,49.4
37,51.73125
38,54.48125
39,52.60625
40,52.7375
41,52.2360264
42,48.56985699
43,51.00625
44,48.34375
45,52.21727827
46,52.32023202
47,49.19258074
48,51.54515452
49,51.525
50,51.5625
51,50.21875
52,52.56875
53,50.24375
54,48.99375
55,12.19375
56,1.06875
57,2.3375
,2.6
,2.95625
,2.7625
,2.675
,2.822217779
,2.734023402
,2.687499999
,2.91875
,2.837500001
,2.46875
,2.675
,2.925
,2.725
,2.55349465
,2.690269027
,2.66875
,2.58125
,2.525000001
,2.799999999
,2.54375
,2.59375
,2.856249999
,2.718750001
,2.9375
,2.6375
,3.675
,1.837499999
,1.643750001
,2.0125
,1.80625
,1.993749999
,2.1875
,2.15625
,2.374999999
,2.41875
,2.15
,2.550000001
,2.518749999
,2.531250001
,2.649999999
,2.775
,2.75625
,2.775
,2.912499999
,1.906250001
,1.4375
,1.875
,1.7375
,1.975000001
,1.706249999
,1.875000001
,1.7375
,1.974999999
,1.737500001
,1.743749999
,1.9125
,1.94375
,1.825000001
,1.95625
,1.131249999
,0.13125
,0.10625


==> Data/4nodes_ulzkvkd5_CP_cpu.csv <==
,CPU
1,0.15625
2,2.95
3,15.59375
4,16.075
5,15.825
6,15.58125
7,15.4875
8,15.85625
9,16.21875
10,16.28125
11,15.38125
12,15.15
13,14.65625
14,15.24375
15,13.81875
16,15.35625
17,15.775
18,15.1875
19,14.975
20,16.075
21,13.38125
22,15.525
23,15.4625
24,16.35
25,14.8125
26,16.54375
27,15.64375
28,13.7875
29,16.0875
30,16.21875
31,14.1625
32,15.9875
33,14.3625
34,16.475
35,14.775
36,14.825
37,14.85
38,16.125
39,16.9125
40,17.45625
41,15.7
42,15.725
43,15.35
44,16.05625
45,14.4375
46,16.6375
47,15.68125
48,14.94375
49,15.24375
50,15.10625
51,15.7125
52,16.0625
53,16.86875
54,13.68125
55,14.55356251
56,5.515110577
57,8.2875
,15.7375
,14.775
,15.3375
,14.4375
,16.89375
,13.775
,16.29375
,15.25
,17.20625
,14.25
,15.075
,15.60625
,13.7125
,16.1875
,12.68125
,16.50625
,13.64375
,16.1125
,13.025
,15.4375
,14.625
,15.75
,13.5625
,15.675
,14.45625
,13.31875
,9.79375
,10.1875
,10.9625
,11.63125
,10.5875
,12.44375
,12.375
,12.45625
,13.96875
,12.68125
,14.6625
,14
,14.03125
,16.03125
,14.79375
,16.24375
,14.9625
,16.57084292
,13.51010101
,8.784121588
,11.15361536
,10.725
,10.54375
,12.01875
,9.69375
,9.85
,12.79375
,10.3375
,9.912500001
,12.1875
,10
,10.63125
,12.95625
,8.4375
,1.993750001
,0.224999999


==> Data/Block_Commit_comp_1000.csv <==
,BS 1000
1,0.02187958
2,1.663777417
3,1.605976274
4,1.604318438
5,1.607791319
6,1.613281292
7,1.77982371
8,1.778547176
9,1.754841893
10,1.757508208
11,1.743415043
12,1.74353078
13,1.756418306
14,1.773232958
15,1.783816
16,1.81000164
17,1.798040573
18,1.81530529
19,1.853229497
20,1.846797843
21,1.810426451
22,1.8399832
23,1.813701605
24,1.758015333
25,1.796010721
26,1.831858533
27,1.822000412
28,1.855869835
29,1.921155639
30,1.886582737
31,1.953316379
32,1.991456772
33,1.974299747
34,1.990200551
35,2.004982039
36,1.958967625
37,1.957601358
38,1.999059697
39,2.002161694
40,1.982598051
41,1.946788695
42,1.900384616
43,1.8957402
44,1.86980254
45,1.897148096
46,1.912375943
47,1.938062983
48,1.903181666
49,1.906333864
50,1.874663419
51,1.887025604
52,1.890072588
53,1.930397875
54,1.954984758
55,1.941511602
56,1.950945665
57,1.924329646
58,1.885048142
59,1.881532655
60,1.909903165
61,1.907610606
62,1.928395578
63,1.9545405
64,1.965063538
65,1.981715129
66,1.943444543
67,1.947256188
68,1.918016735
69,1.879559336
70,1.842703012
71,1.805453475
72,1.656687911
73,1.420902821
74,1.239066193
75,0.842578782
76,0.368829135


==> Data/Block_Commit_comp_250.csv <==
,BS 250
1,0.484506713
2,0.454840017
3,0.446689889
4,0.438330143
5,0.434540839
6,0.468616981
7,0.465363667
8,0.46091121
9,0.457669001
10,0.466157473
11,0.466720401
12,0.467952231
13,0.47574613
14,0.48443179
15,0.483154344
16,0.487329328
17,0.505244123
18,0.514241143
19,0.515371301
20,0.512804737
21,0.526441949
22,0.516002712
23,0.510222283
24,0.509792736
25,0.51444806
26,0.505138663
27,0.514874795
28,0.512397982
29,0.509221912
30,0.509201141
31,0.506602263
32,0.495835827
33,0.499231069
34,0.504614331
35,0.506506403
36,0.508386536
37,0.504452912
38,0.503000267
39,0.503201312
40,0.502701265
41,0.502140642
42,0.510702253
43,0.511860773
44,0.514705549
45,0.512526161
46,0.506883857
47,0.497970645
48,0.504743837
49,0.505287895
50,0.505538034
51,0.510815785
52,0.517200109
53,0.507447757
54,0.504261015
55,0.506339316
56,0.511245312
57,0.512209303
58,0.517100063
59,0.525903122
60,0.529727448
61,0.527148094
62,0.534495745
63,0.535230247
64,0.531392106
65,0.535988108
66,0.54110781
67,0.535166311
68,0.533313306
69,0.527804999
70,0.509815899
71,0.508440593
72,0.503907406
73,0.507343293
74,0.502396568
75,0.502410113
76,0.488830215
77,0.484697427
78,0.457139039
79,0.417003945
80,0.253545897


==> Data/Block_Commit_comp_500.csv <==
,BS 500
1,0.79889711
2,0.803649578
3,0.810677336
4,0.820427246
5,0.859619041
6,0.986492832
7,1.008844376
8,1.010667758
9,0.994239112
10,0.947603717
11,0.92193295
12,0.911270633
13,0.911351325
14,0.925492458
15,0.920885532
16,0.924024615
17,0.922392268
18,0.922944526
19,0.923194839
20,0.938312737
21,0.932999924
22,0.946365089
23,0.950362915
24,0.969531097
25,0.966415393
26,0.977162303
27,0.973358918
28,0.98158387
29,0.970385831
30,0.962623417
31,0.965842992
32,0.973297964
33,0.967755912
34,0.954755109
35,0.969747588
36,0.955125075
37,0.943851676
38,0.942075915
39,0.946069363
40,0.94834382
41,0.958814033
42,0.967792798
43,0.966012551
44,0.98160946
45,0.96652601
46,0.967405993
47,0.955952973
48,0.953100517
49,0.943251508
50,0.947845137
51,0.949673733
52,0.956243927
53,0.958843422
54,0.945420634
55,0.949658725
56,0.940019797
57,0.939572863
58,0.933283872
59,0.947401753
60,0.956011847
61,0.970224546
62,0.972137583
63,1.009545531
64,0.984259748
65,0.982591909
66,0.994940167
67,1.002430403
68,0.987371538
69,1.025827713
70,1.010216383
71,0.933550544
72,0.907617674
73,0.861477332
74,0.75408334
75,0.310313028


==> Data/Block_Cut_comp_1000.csv <==
,BS 1000
1,4
2,2.117896978
3,1.873662258
4,1.821036772
5,1.79138228
6,1.788719656
7,1.769932049
8,1.760904259
9,1.767686657
10,1.796012504
11,1.804798429
12,1.792945309
13,1.812974047
14,1.840826331
15,1.844258652
16,1.851476424
17,1.841005852
18,1.863967758
19,1.841066275
20,1.852165804
21,1.852192823
22,1.856356866
23,1.837940299
24,1.911469379
25,1.89482051
26,1.89901662
27,1.911270395
28,1.923310074
29,1.85597608
30,1.883908372
31,1.892731457
32,1.966110533
33,1.968474159
34,1.996979217
35,1.999395697
36,2.033063744
37,1.964444014
38,1.979292041
39,1.967808325
40,1.944898187
41,1.928049045
42,1.912032787
43,1.867162415
44,1.883800461
45,1.893644149
46,1.883046136
47,1.895760981
48,1.940933679
49,1.918187777
50,1.918546599
51,1.91066217
52,1.92401318
53,1.922556649
54,1.944138096
55,1.955200758
56,1.95524553
57,1.943273126
58,1.941086561
59,1.953106397
60,1.949153468
61,1.942084207
62,1.975091479
63,1.940117055
64,1.951476531
65,1.938505246
66,1.961926347
67,1.9423211
68,1.956066461
69,1.939795517
70,2.02371028
71,2.140583907
72,2.33220831
73,2.79117791
74,3.033742669
75,3.463367624
76,3.827083238
77,
78,
79,
80,
81,


==> Data/Block_Cut_comp_250.csv <==
,BS 250
1,2.000156685
2,0.350977282
3,0.393773211
4,0.41090753
5,0.428648185
6,0.435027811
7,0.461625052
8,0.486927406
9,0.508116943
10,0.517817272
11,0.549996049
12,0.527092797
13,0.518005935
14,0.501327927
15,0.500578224
16,0.476725519
17,0.485892993
18,0.489152874
19,0.494270053
20,0.490365315
21,0.500020186
22,0.509101507
23,0.501342397
24,0.500781022
25,0.500394202
26,0.489859963
27,0.481139929
28,0.495519945
29,0.498672775
30,0.497254277
31,0.504784074
32,0.505211289
33,0.495714068
34,0.49778916
35,0.498540531
36,0.500914021
37,0.50435333
38,0.501498288
39,0.496146868
40,0.501699219
41,0.502760132
42,0.507104273
43,0.513109784
44,0.526231278
45,0.516734974
46,0.524109998
47,0.531910724
48,0.547070413
49,0.556450696
50,0.565451133
51,0.556413184
52,0.543284326
53,0.527161659
54,0.506872844
55,0.506146432
56,0.498392581
57,0.499184727
58,0.502017985
59,0.508909141
60,0.512781491
61,0.517603274
62,0.520007472
63,0.517300481
64,0.52214503
65,0.525769835
66,0.52595363
67,0.521530758
68,0.52429447
69,0.516883173
70,0.506818764
71,0.511858544
72,0.51651091
73,0.519584376
74,0.520534549
75,0.53090609
76,0.547533614
77,0.616447094
78,0.639315509
79,0.700794151
80,0.828871038
81,1.490265049


==> Data/Block_Cut_comp_500.csv <==
,BS 500
1,0.90249184
2,0.856434323
3,0.844405456
4,0.863085822
5,0.892269527
6,0.907388993
7,0.950718381
8,0.971846343
9,0.973298309
10,0.9443411
11,0.924860838
12,0.907324091
13,0.907051704
14,0.910862234
15,0.915271563
16,0.91673828
17,0.913039636
18,0.918789643
19,0.913051799
20,0.921239803
21,0.927648349
22,0.932924563
23,0.939543616
24,0.946335767
25,0.958977605
26,0.961910191
27,0.969218102
28,0.970050777
29,0.979405455
30,0.962788784
31,0.962220234
32,0.956465471
33,0.958460024
34,0.947389241
35,0.955018503
36,0.952912069
37,0.951745969
38,0.946801475
39,0.939732243
40,0.944261303
41,0.95463753
42,0.965032369
43,0.952019178
44,0.97681601
45,0.966028497
46,0.956972235
47,0.945186806
48,0.955357971
49,0.938965919
50,0.941406128
51,0.950692308
52,0.950492848
53,0.953940741
54,0.953204027
55,0.961032446
56,0.951790792
57,0.947418523
58,0.960112402
59,0.981587653
60,0.977380672
61,0.979313063
62,1.00456995
63,0.988708532
64,0.976282585
65,1.00613833
66,0.979386131
67,0.960306407
68,0.964241076
69,0.976188172
70,1.01181687
71,1.15634675
72,1.249329919
73,1.371985229
74,1.594708379
75,1.974969189
76,
77,
78,
79,
80,
81,


==> Data/Null_Commit_CPU/ulzbcd10_EP_1005tps.csv <==
,ulzbcd10 EP 1005
1,3.66875
2,0.49375
3,23.9
4,30.5125
5,31.36875
6,30.73125
7,32.3125
8,33.0125
9,32.9
10,31.425
11,30.73125
12,31.4625
13,33.39375
14,33.16875
15,31.08125
16,31.83125
17,32.14375
18,33.31875
19,31.84375
20,31.43125
21,32.4125
22,33.6875
23,30.975
24,32.76875
25,31.01875
26,27.74375
27,22.3125
28,20.93125
29,22.28125
30,21.78125
31,21.925
32,17.34375
33,0.3875
34,0.20625
35,0.25625


==> Data/Null_Commit_CPU/ulzbcd10_EP_1039tps.csv <==
,ulzbcd10 EP 1039
1,3.1375
2,0.96875
3,0.21875
4,13.99375
5,32.325
6,31.475
7,31.98125
8,33.2125
9,33.28125
10,32.53125
11,32.3875
12,31.6625
13,32.7375
14,32.5509898
15,33.29915983
16,33.51875
17,33.9625
18,33.2625
19,32.36875
20,34.0625
21,32.375
22,34.3875
23,33.5625
24,32.0875
25,33.28125
26,29.38125
27,21.1625
28,21.35625
29,21.0875
30,20.46875
31,21.36875
32,21.44375
33,22.79375
34,13.30625
35,0.26875
36,0.24375
37,0.18125
38,0.2375
39,0.2625
40,0.2375
41,0.21875
42,0.2375
43,0.16875
44,0.15
45,0.5875
46,0.50625


==> Data/Null_Commit_CPU/ulzbcd10_EP_857tps.csv <==
,ulzbcd10 857 endorsing peer
1,0.10625
2,3.99375
3,28.3875
4,31.16875
5,29.25
6,30.54375
7,31.94375
8,30.23125
9,30.93125
10,30.35625
11,30.14375
12,31.63125
13,31.05
14,30.4375
15,31.1125
16,30.2125
17,30.3
18,30.75
19,30.63125
20,31.43125
21,30.73125
22,30.85625
23,30.59375
24,31.35625
25,32.20625
26,31.25
27,32.29375
28,31.75625
29,31.3625
30,26.5
31,21.16875
32,14.8
33,0.3625
34,0.25
35,0.19375
36,0.25
37,0.1875


==> Data/Null_Commit_CPU/ulzbcd10_EP_919tps.csv <==
,ulzbcd10 EP 919
1,0.36875
2,0.28125
3,3.8875
4,0.25
5,23.53125
6,30.20625
7,31.175
8,31.9875
9,31.0375
10,31.025
11,31.625
12,31.40625
13,30.0625
14,30.95625
15,32.53125
16,33.125
17,31.675
18,29.86875
19,31.83125
20,31.51875
21,31.66875
22,32.9
23,31.58125
24,31.55625
25,32.6
26,31.38125
27,31.975
28,33.35
29,32.50625
30,28.7625
31,21.4375
32,21.3
33,
34,
35,
36,
37,
38,
39,
40,
41,
42,
43,
44,
45,
46,
47,
48,
49,
50,
51,
52,
53,
54,
55,
56,
57,


==> Data/Null_Commit_CPU/ulzbcd10_EP_971tps.csv <==
,ulzbcd10 EP 971
1,0.19375
2,0.2
3,9.19375
4,30.88125
5,30.3875
6,32.5625
7,32.25625
8,32.05
9,31.69375
10,31.525
11,33.00625
12,32.225
13,32.6875
14,32.44375
15,31.05
16,34.0875
17,32.325
18,32.3625
19,31.075
20,31.74375
21,31.55625
22,31.43125
23,31.8125
24,32.91875
25,32.1625
26,32.4625
27,29.89375
28,21.775
29,22.6
30,22.05625
31,21.70625
32,22.73125
33,9.75
34,0.46875
35,0.19375
36,0.20625
37,0.23125
38,0.225
39,0.2375
40,0.19375
41,0.21875
42,0.28125
43,0.2
44,0.2
45,0.51875
46,0.2375
47,0.1625


==> Data/Null_Commit_CPU/ulzkvd10_857TPS.csv <==
,ulzkvd10 857 tps
1,0.140014001
2,0.134986501
3,0.1375
4,10.95984598
5,52.82971703
6,53.81875
7,53.18906891
8,52.4610039
9,52.73125
10,52.80778078
11,52.64072186
12,52.75777578
13,53.13906391
14,52.2875
15,52.49375
16,52.74375
17,52.72820436
18,52.69678936
19,52.3610139
20,51.91394139
21,51.95
22,52.30476952
23,51.53265327
24,52.11875
25,52.20625
26,52.54375
27,51.62983702
28,53.0140514
29,52.1610339
30,52.57650765
31,52.45475452
32,31.42439244
33,0.13125


==> Data/Null_Commit_CPU/ulzkvd10_node_1005tps.csv <==
,ulzkvd10 1005
1,0.1875
2,70.19375
3,88.55739426
4,86.14236424
5,88.64375
6,88.15118488
7,86.90494049
8,86.70625
9,86.2875
10,88.29375
11,87.6875
12,87.3450155
13,87.81128113
14,87.725
15,87.3375
16,87.55625
17,88.44490551
18,87.580008
19,87.0875
20,85.37021298
21,87.70625
22,87.24872487
23,86.95
24,85.72017798
25,60.51480148
26,0.69375
27,0.2125
28,0.11875
29,0.19375
30,0.225


==> Data/Null_Commit_CPU/ulzkvd10_node_1039.csv <==
,ulzkvd10 1039
1,0.55
2,1.475
3,44.49375
4,96.94969497
5,96.46910309
6,95.33078308
7,97.25652435
8,95.79957996
9,96.79375
10,97.2875
11,96.125
12,96.3375
13,96.06914309
14,97.375
15,96.86843684
16,95.96875
17,96.08125
18,96.63125
19,96.88125
20,96.1625
21,96.65625
22,97.06875
23,96.18125
24,97.6875
25,84.19533047
26,1.81875
27,0.583808381
28,0.234976502
29,0.21875
30,0.140014001
31,0.13125


==> Data/Null_Commit_CPU/ulzkvd10_node_919tps.csv <==
,ulzkvd10 919 tps
1,0.2
2,11.1375
3,0.75625
4,55.39821018
5,66.3125
6,65.51530153
7,64.95625
8,65.49375
9,65.37221278
10,65.4090409
11,65.225
12,65.23472653
13,66.59665967
14,65.3125
15,66.28125
16,66.8875
17,64.6875
18,65.8
19,65.33125
20,64.90350965
21,64.62146215
22,65.09724028
23,65.2625
24,65.70625
25,64.95274527
26,65.47220278
27,65.20625
28,65.41529153
29,59.85625
30,1.266123388
31,0.15
32,0.208770877


==> Data/Null_Commit_CPU/ulzkvd10_node_971tps.csv <==
,ulzkvd10 971
1,0.103739626
2,26.075
3,77.34773477
4,76.63125
5,77.30625
6,76.61483852
7,75.86008601
8,75.88366163
9,76.91019102
10,75.5875
11,76.57734227
12,76.94769477
13,76.375
14,76.99375
15,75.23372663
16,75.77257726
17,76.775
18,76.29612039
19,76.46639664
20,76.26875
21,77.35226477
22,76.81875
23,76.47264726
24,76.3375
25,77.4460054
26,68.63125
27,1.258875888
28,0.14375
29,0.2
30,0.14375
31,0.059994001


==> Data/Null_Commit_CPU/ulzkvkd3_CP_1005tps.csv <==
,ulzkvkd3 CP 1005
1,0.58125
2,0.23125
3,9.6
4,20.95
5,22.45
6,21.33125
7,21.8375
8,21.84375
9,21.7125
10,22.2125
11,22.4875
12,22.61875
13,22.93125
14,21.86875
15,23.3875
16,21.78907109
17,21.76092609
18,23.325
19,21.71875
20,22.7875
21,23.1
22,22.2625
23,22.1375
24,23.1375
25,23.13125
26,20.96875
27,21.9625
28,22.5375
29,11.5875
30,0.4
31,0.525
32,0.2875
33,0.15
34,0.2375
35,0.09375


==> Data/Null_Commit_CPU/ulzkvkd3_CP_1039tps.csv <==
,ulzkvkd3 CP 1039
1,0.6125
2,0.3375
3,0.21875
4,6.01875
5,17.70625
6,21.4
7,21.425
8,22.05
9,21.53125
10,20.875
11,20.475
12,22.25625
13,21.65625
14,22.16875
15,21.90625
16,22.00625
17,22.05625
18,22.8125
19,20.70625
20,23.2375
21,22.55625
22,21.54375
23,21.91875
24,21.6125
25,22.84375
26,21.3
27,21.63125
28,22.63125
29,21.0375
30,19.80625
31,0.36875
32,0.21875
33,0.3
34,0.2
35,0.21875
36,0.2125
37,0.375
38,0.2375
39,2.075
40,0.247475252
41,0.246274628
42,0.35
43,0.33125
44,0.2375
45,0.23125
46,0.15


==> Data/Null_Commit_CPU/ulzkvkd3_CP_857tps.csv <==
,ulzkvkd3 CP 857
1,0.23125
2,1.5125
3,17.2125
4,20.28922108
5,19.57320732
6,19.2375
7,21.04375
8,18.14375
9,19.425
10,20.89375
11,20.1375
12,18.54375
13,20.9125
14,21.74375
15,21.6125
16,20.3
17,20.725
18,22.65625
19,20.86875
20,22.425
21,22.875
22,21.9375
23,20.78125
24,22.29375
25,22.875
26,21.84375
27,20.70625
28,22.5375
29,22.85625
30,16.70625
31,0.31875
32,0.225
33,0.20625
34,0.21875
35,0.175
36,0.2875
37,0.19375


==> Data/Null_Commit_CPU/ulzkvkd3_CP_919tps.csv <==
,ulzkvkd3 CP 919
1,0.38125
2,0.24375
3,0.44375
4,0.2875
5,11.875
6,20.2875
7,18.3375
8,20.58125
9,21.08125
10,21.43125
11,19.56875
12,21.525
13,20.86875
14,21.96405359
15,19.67946795
16,22.94375
17,22.425
18,21.98125
19,23.525
20,22.22027797
21,22.51725173
22,22.6875
23,22.81875
24,21.49375
25,21.75
26,22.2875
27,21.0375
28,22.65625
29,22.5875
30,21.35
31,19.91875
32,0.275
33,0.3125
34,0.24375
35,0.19375
36,0.175


==> Data/Null_Commit_CPU/ulzkvkd3_CP_971tps.csv <==
,ulzkvkd3 CP 971
1,0.225
2,0.1625
3,3.0375
4,21.3125
5,19.51875
6,22.025
7,21.9
8,21.95625
9,21.90625
10,22.14375
11,22.08125
12,22.1625
13,21.21875
14,22.05
15,22.4125
16,22.5875
17,22.31875
18,22.16875
19,22.5875
20,23.5125
21,21.34375
22,23.36875
23,22.275
24,22.28125
25,23.00625
26,22.75625
27,22.7
28,21.9375
29,21.58125
30,6.64375
31,0.31875
32,0.21875
33,0.20625
34,0.2375
35,0.1875
36,0.203729627
37,0.183768377
38,0.275
39,0.275
40,0.23125
41,0.14375
42,0.34375
43,0.225
44,0.2125
45,0.1625
46,0.2125
47,0.175


==> Data/Validate_comp_1000.csv <==
,BS 1000
1,0.411551127
2,0.421404528
3,0.425678888
4,0.423578651
5,0.43837992
6,0.485653869
7,0.481815326
8,0.466237071
9,0.47347384
10,0.450368198
11,0.437392558
12,0.434045258
13,0.433926933
14,0.41427975
15,0.41860048
16,0.416155731
17,0.432181125
18,0.451650701
19,0.448833591
20,0.429749881
21,0.452412059
22,0.42607738
23,0.389205209
24,0.417939256
25,0.423349306
26,0.398149226
27,0.413546504
28,0.432518394
29,0.40601311
30,0.428780581
31,0.432193499
32,0.421734502
33,0.436744712
34,0.426325977
35,0.431229608
36,0.430898505
37,0.425622929
38,0.423224055
39,0.440124281
40,0.405735869
41,0.41774627
42,0.419322753
43,0.396488623
44,0.402999979
45,0.409009648
46,0.396685505
47,0.408934222
48,0.419235662
49,0.402882504
50,0.412374639
51,0.410690425
52,0.412585452
53,0.43953894
54,0.431035698
55,0.431759771
56,0.433303699
57,0.412893071
58,0.402360271
59,0.417940158
60,0.418902623
61,0.427231606
62,0.445036628
63,0.435409807
64,0.45200498
65,0.440212736
66,0.431717211
67,0.43178906
68,0.424496609
69,0.394975364
70,0.380061428
71,0.351484831
72,0.276275694
73,0.221025278
74,0.157756194
75,0.063910524
76,
77,
78,
79,
80,


==> Data/Validate_comp_250.csv <==
,BS 250
1,0.12875347
2,0.126961463
3,0.120142373
4,0.116484953
5,0.113773413
6,0.118466929
7,0.11210205
8,0.107364072
9,0.101907628
10,0.102683842
11,0.102593982
12,0.104824232
13,0.108853352
14,0.112716918
15,0.111264636
16,0.111837878
17,0.112357156
18,0.114054442
19,0.114194839
20,0.112589522
21,0.114763097
22,0.114236396
23,0.112163338
24,0.112183509
25,0.113342246
26,0.112046381
27,0.110914867
28,0.110215467
29,0.108078535
30,0.107265099
31,0.1053051
32,0.102721297
33,0.101407776
34,0.101329284
35,0.101362211
36,0.101080372
37,0.101940738
38,0.104553561
39,0.103294006
40,0.104474415
41,0.107059414
42,0.107884208
43,0.107648084
44,0.110092828
45,0.107873269
46,0.105704899
47,0.102865155
48,0.101276301
49,0.100241302
50,0.102210557
51,0.101964039
52,0.106843581
53,0.107502121
54,0.108009608
55,0.108097924
56,0.110575071
57,0.113131168
58,0.112714213
59,0.114722484
60,0.114512892
61,0.114918175
62,0.113350415
63,0.111667627
64,0.111265524
65,0.112008008
66,0.112232184
67,0.110708226
68,0.111180605
69,0.108698483
70,0.107349083
71,0.105865016
72,0.105499175
73,0.105464191
74,0.104710177
75,0.099259581
76,0.095267911
77,0.08991235
78,0.083149401
79,0.059038122
80,0.042414053


==> Data/Validate_comp_500.csv <==
,BS 500
1,0.076983359
2,0.240148358
3,0.231311135
4,0.226214287
5,0.22552001
6,0.233765696
7,0.246008234
8,0.23796593
9,0.234518292
10,0.22085306
11,0.209885065
12,0.207497447
13,0.211084389
14,0.207084206
15,0.211841438
16,0.214103322
17,0.215238235
18,0.211594912
19,0.210982085
20,0.208104187
21,0.205004263
22,0.198865067
23,0.199831652
24,0.199987225
25,0.205744336
26,0.207851576
27,0.211315926
28,0.211191038
29,0.222503975
30,0.220722644
31,0.217642365
32,0.219815881
33,0.22119466
34,0.212346835
35,0.210570608
36,0.21100052
37,0.207053659
38,0.203421657
39,0.201405557
40,0.198106116
41,0.19573378
42,0.19736055
43,0.193752378
44,0.194534324
45,0.195658675
46,0.199331642
47,0.19626178
48,0.19774328
49,0.193987268
50,0.194865958
51,0.194709987
52,0.196947121
53,0.199505858
54,0.20322157
55,0.200966175
56,0.201850393
57,0.20471686
58,0.208139168
59,0.209432537
60,0.212055353
61,0.220274426
62,0.218477389
63,0.215132417
64,0.224692153
65,0.215789797
66,0.214774602
67,0.217275796
68,0.221960668
69,0.213003483
70,0.224285496
71,0.213263993
72,0.195708663
73,0.187281684
74,0.17629459
75,0.150020501
76,0.046929353
77,
78,
79,
80,

